Improving Graph Neural Networks with Learnable Propagation Operators

Graph Neural Networks (GNNs) are limited in their propagation operators. In many cases, these operators often contain non-negative elements only and are shared across channels, limiting the expressiveness of GNNs. Moreover, some GNNs suffer from over-smoothing, limiting their depth. On the other hand, Convolutional Neural Networks (CNNs) can learn diverse propagation filters, and phenomena like over-smoothing are typically not apparent in CNNs. In this paper, we bridge these gaps by incorporating trainable channel-wise weighting factors $\omega$ to learn and mix multiple smoothing and sharpening propagation operators at each layer. Our generic method is called $\omega$GNN, and is easy to implement. We study two variants: $\omega$GCN and $\omega$GAT. For $\omega$GCN, we theoretically analyse its behaviour and the impact of $\omega$ on the obtained node features. Our experiments confirm these findings, demonstrating and explaining how both variants do not over-smooth. Additionally, we experiment with 15 real-world datasets on node- and graph-classification tasks, where our $\omega$GCN and $\omega$GAT perform on par with state-of-the-art methods.

==> data/EnergyValues.csv <==
coraGAT_omega1,coraGAT_omega01,coraGAT_omega001,coraGAT_omega0001,coraGAT_omegamix,coraGCN_omega1,coraGCN_omega01,coraGCN_omega001,coraGCN_omega0001,coraGCN_omegamix,layer,layertick
1,1,1,1,1,1,1,1,1,1,0,1
0.527611236,0.911460087,0.990681108,0.999174651,0.757457911,0.632682725,0.894564684,0.988684858,0.998830663,0.704215037,1,2
0.360976282,0.833131167,0.981480345,0.998350411,0.680818878,0.455731521,0.803648798,0.977527626,0.997662955,0.546256297,2,3
0.274453521,0.763705562,0.972390248,0.997526806,0.647624665,0.342226718,0.725256961,0.96652203,0.996497149,0.449985093,3,4
0.223505452,0.702038684,0.963407132,0.996704944,0.625605042,0.272776184,0.657415865,0.955673568,0.995332881,0.385369132,4,5
0.188043493,0.64701275,0.954529706,0.995883638,0.604659533,0.2214607,0.598429023,0.944978116,0.994170153,0.339313585,5,6
0.16239585,0.597908354,0.945759076,0.99506249,0.588409488,0.188035346,0.547013189,0.93443717,0.993009144,0.305062849,6,7
0.142550235,0.554126631,0.937091925,0.994242848,0.568706134,0.160829303,0.502036524,0.924045173,0.991849856,0.278960751,7,8
0.126884061,0.514963207,0.928533781,0.993424316,0.547261971,0.142436127,0.462525331,0.913799439,0.990692559,0.258201704,8,9
0.114125935,0.479873008,0.920075706,0.992605863,0.526432084,0.126474957,0.427769008,0.90369525,0.989536801,0.241384792,9,10
0.103566471,0.448380314,0.911720926,0.99178844,0.511766197,0.115359132,0.397072672,0.893735173,0.988382853,0.227623497,10,11
0.094674214,0.419989496,0.903463451,0.990972445,0.499330649,0.105279203,0.370035583,0.883917537,0.987230445,0.216249094,11,12
0.087090461,0.394393428,0.895305861,0.990156608,0.487492734,0.097987481,0.346131795,0.874237922,0.986079485,0.206646291,12,13
0.080541569,0.371190864,0.887248064,0.989341881,0.481659512,0.091230316,0.324840352,0.864693341,0.984930154,0.198437256,13,14
0.074837097,0.350184157,0.879281122,0.988528105,0.478407977,0.086170805,0.305816644,0.855278539,0.983782634,0.191130178,14,15
0.069820161,0.331155773,0.871410287,0.987715835,0.477256284,0.081354106,0.288727423,0.845994114,0.982636924,0.184687842,15,16
0.065375949,0.31387457,0.863629478,0.98690412,0.476609771,0.077660541,0.273318065,0.836842214,0.981492754,0.179012422,16,17
0.061414533,0.298096179,0.855952424,0.986092563,0.474818808,0.074075503,0.259350445,0.827821109,0.980350122,0.174097046,17,18
0.057865,0.283610111,0.848367791,0.985281799,0.472542573,0.071246038,0.246661965,0.818930142,0.979209301,0.169712042,18,19
0.05466834,0.270333251,0.840869406,0.984472542,0.469610479,0.068482367,0.235079079,0.810163519,0.978069928,0.165837832,19,20
0.051776729,0.258162368,0.833458927,0.983664473,0.464823667,0.066262828,0.224511173,0.801515446,0.976932276,0.162354173,20,21
0.049148602,0.246978398,0.826129812,0.982857276,0.461616562,0.064055717,0.214857991,0.792988075,0.975796162,0.159255966,21,22
0.046749906,0.236643904,0.818881692,0.982050714,0.454254146,0.062304361,0.206017743,0.784580151,0.974661587,0.156519784,22,23
0.044552756,0.227065091,0.81172111,0.981245261,0.449395035,0.060472307,0.197899271,0.776287612,0.973528642,0.154113147,23,24
0.042534781,0.218185639,0.804650554,0.980441632,0.445847559,0.059058014,0.190419733,0.768107413,0.972397417,0.151986607,24,25
0.040674494,0.209967142,0.797658137,0.979639112,0.438587688,0.057508871,0.183486766,0.760045287,0.971267912,0.150034048,25,26
0.03895397,0.202317019,0.79074349,0.978837305,0.433388594,0.05634148,0.177051667,0.752095262,0.970139855,0.14824623,26,27
0.037359148,0.195182145,0.783905231,0.978035737,0.432503923,0.055016328,0.171061749,0.744252142,0.969013428,0.146567172,27,28
0.035875538,0.188509304,0.777135804,0.977234485,0.437699063,0.054031668,0.165463315,0.736517659,0.96788863,0.145009684,28,29
0.034492249,0.182269885,0.770451658,0.976434581,0.439516817,0.052892822,0.160224931,0.728891395,0.966765552,0.143898151,29,30
0.033199362,0.176411341,0.763841549,0.975634836,0.443188403,0.052048797,0.155320054,0.721366482,0.965644013,0.142888138,30,31
0.031988717,0.170891181,0.757310686,0.974836914,0.447553975,0.051065131,0.150718892,0.713945726,0.964524285,0.141959565,31,32
0.030852514,0.16569547,0.750861739,0.974038437,0.439049183,0.050330408,0.146386737,0.706626321,0.963406186,0.141081416,32,33
0.029784196,0.160790758,0.744492867,0.973242734,0.435474364,0.049476968,0.142307,0.699409102,0.962289898,0.140270962,33,34
0.028777822,0.156161424,0.738187482,0.972446714,0.419852253,0.048824539,0.138455285,0.692290189,0.961175058,0.139469365,34,35
0.027828706,0.151776636,0.731954891,0.971651567,0.417289145,0.048080809,0.134804646,0.68526946,0.96006212,0.138701563,35,36
0.02693195,0.14762228,0.725799058,0.970858004,0.402315373,0.04749595,0.131338949,0.67834202,0.958950901,0.137908549,36,37
0.026083141,0.143679155,0.719711089,0.97006357,0.388224475,0.046840316,0.12804072,0.671509062,0.957841583,0.137136318,37,38
0.02527818,0.139928678,0.713691445,0.969270562,0.384454462,0.046311455,0.124901335,0.664768616,0.956733804,0.136365752,38,39
0.024514399,0.136367609,0.70773916,0.968477951,0.376357917,0.045731358,0.121909781,0.658120502,0.955627565,0.135555833,39,40
0.023788706,0.132983789,0.701858932,0.967686133,0.389618112,0.04525035,0.119057075,0.651562571,0.954523045,0.134737591,40,41
0.02309854,0.129761327,0.696044265,0.966897089,0.38980584,0.044732871,0.116338842,0.645094882,0.953419883,0.133897024,41,42
0.022441233,0.126688981,0.690294882,0.966107331,0.393200618,0.044295378,0.113737201,0.638715404,0.952318351,0.13303271,42,43
0.021814524,0.123756964,0.684612167,0.965318604,0.400224212,0.043830979,0.111244746,0.632419001,0.951218267,0.132099356,43,44
0.02121658,0.120953212,0.678985752,0.964530511,0.39614872,0.043430709,0.10886284,0.626212483,0.950119812,0.131111257,44,45
0.020644847,0.118272392,0.673422778,0.963743607,0.387081215,0.043010666,0.106581573,0.620090831,0.949022897,0.130134611,45,46
0.020098195,0.115701558,0.66793025,0.962958368,0.375224969,0.042642928,0.104389585,0.614052673,0.947927883,0.129103616,46,47
0.019574987,0.113236546,0.662494391,0.962171623,0.37223899,0.042260097,0.102282476,0.608095499,0.946834226,0.128060328,47,48
0.019073894,0.110874811,0.657117827,0.961387177,0.362822627,0.041923254,0.100255739,0.602217997,0.945742199,0.127026088,48,49
0.018593415,0.108610177,0.65180581,0.960603761,0.357205858,0.041571868,0.098308782,0.596423988,0.94465162,0.125980342,49,50
0.018132132,0.106434131,0.646556314,0.9598209,0.349003007,0.041260996,0.096437439,0.59070971,0.943562852,0.124910933,50,51
0.017689099,0.10434176,0.641363855,0.959038038,0.336393777,0.040938445,0.094634516,0.585071161,0.942475714,0.123913503,51,52
0.017263231,0.102327442,0.636227006,0.958255812,0.33574765,0.040650552,0.092894765,0.579507326,0.941390024,0.122972255,52,53
0.016853332,0.100387235,0.631146274,0.9574762,0.326804504,0.040353683,0.091217618,0.574018802,0.940305963,0.122164649,53,54
0.016458925,0.098518425,0.626120505,0.956697303,0.316728992,0.040085794,0.089601653,0.568600872,0.93922326,0.12150711,54,55
0.016078754,0.096712237,0.621152696,0.955919911,0.310474972,0.039811524,0.088041054,0.563256282,0.938142006,0.121045061,55,56
0.015712097,0.094968518,0.616244689,0.955142282,0.307259849,0.03956177,0.086532041,0.557986047,0.937062562,0.120850167,56,57
0.015358364,0.093289249,0.611391462,0.954364732,0.305376709,0.039307582,0.08507167,0.55278551,0.935984657,0.120923658,57,58
0.015016968,0.091668114,0.606594167,0.95358845,0.302725543,0.039074499,0.083656598,0.547653057,0.934908473,0.12141773,58,59
0.014686903,0.090101695,0.601845248,0.952813912,0.298064335,0.038837869,0.082285646,0.542587913,0.933833827,0.122313486,59,60
0.014368124,0.088586862,0.597148207,0.952039692,0.294521116,0.038619892,0.080956099,0.537588226,0.93276072,0.123760108,60,61
0.01405984,0.087123594,0.592508019,0.951266264,0.293713002,0.038399043,0.079666786,0.532653458,0.931689243,0.126004729,61,62
0.0137616,0.085708281,0.587919432,0.950494104,0.289207035,0.038194487,0.078416905,0.527781877,0.930619214,0.129360762,62,63
0.013472954,0.08433775,0.583382262,0.949722182,0.289158514,0.037988815,0.077203206,0.522969005,0.929550724,0.134052801,63,64


==> data/EnergyValues_Citeseer.csv <==
coraGAT_omega1,coraGAT_omega01,coraGAT_omega001,coraGAT_omega0001,coraGAT_omegamix,layer,layertick
1,1,1,1,1,0,1
0.54308354,0.908505422,0.991141511,0.999093253,0.74364048,1,2
0.375525836,0.827688432,0.982381511,0.998187104,0.6605001,2,3
0.285897511,0.756128139,0.973725767,0.997282064,0.61981688,3,4
0.234288712,0.692703843,0.965161958,0.996378133,0.59120558,4,5
0.198233145,0.636477917,0.956692926,0.995475652,0.56608791,5,6
0.172488839,0.586432396,0.948314882,0.994573769,0.5489281,6,7
0.152503728,0.541795697,0.940030588,0.993673166,0.53162293,7,8
0.136732061,0.501970249,0.931838703,0.992773501,0.51524677,8,9
0.123830663,0.466317806,0.923737093,0.991874775,0.50108569,9,10
0.113120915,0.434373525,0.915725918,0.990976731,0.49352654,10,11
0.104051768,0.405708219,0.907802806,0.990079797,0.48765441,11,12
0.096280729,0.37992307,0.899969339,0.989184227,0.48106501,12,13
0.089545531,0.356634048,0.892219751,0.988289,0.47857522,13,14
0.083650687,0.33561099,0.884550565,0.987395478,0.4763574,14,15
0.078447285,0.31652181,0.876964784,0.986502639,0.4738916,15,16
0.073823666,0.299219297,0.869466041,0.98561108,0.4700749,16,17
0.069690644,0.283504989,0.862049201,0.984720289,0.46422392,17,18
0.065972585,0.269193999,0.854710869,0.983830352,0.45808421,18,19
0.062611451,0.256106849,0.847455152,0.982941779,0.45227585,19,20
0.059561215,0.244121264,0.840278969,0.982054231,0.44588029,20,21
0.056780385,0.233124823,0.833179161,0.981167279,0.44218433,21,22
0.054234619,0.223007381,0.826155176,0.980281352,0.43508453,22,23
0.051895988,0.213675059,0.81920954,0.979396704,0.43084278,23,24
0.049740863,0.205058154,0.812338305,0.978512824,0.42796377,24,25
0.047750282,0.19708272,0.805543524,0.977630395,0.42138187,25,26
0.045904619,0.189690113,0.798822275,0.976748734,0.41717865,26,27
0.044190265,0.182818686,0.792177875,0.975868182,0.4181868,27,28
0.042594728,0.176423452,0.7856044,0.974988654,0.42672243,28,29
0.041105191,0.170452432,0.779101456,0.974110064,0.43344992,29,30
0.039712882,0.164868816,0.772671411,0.973232328,0.44302922,30,31
0.038408356,0.159636147,0.766312845,0.972355872,0.45306985,31,32
0.037183464,0.154724096,0.760028285,0.971480354,0.44851694,32,33
0.036032703,0.150108318,0.75380999,0.970605689,0.44598005,33,34
0.034949397,0.145763283,0.747664358,0.969732049,0.42813357,34,35
0.033927548,0.141667167,0.74158207,0.96885909,0.42075775,35,36
0.032962227,0.137792268,0.735565967,0.967987242,0.39970593,36,37
0.03204955,0.134125897,0.729614788,0.967116331,0.379487,37,38
0.031185559,0.130656968,0.723730269,0.966246701,0.36995709,38,39
0.030366561,0.127368306,0.717908462,0.965378265,0.35601552,39,40
0.029589401,0.124246644,0.712148102,0.964510512,0.36268314,40,41
0.028850519,0.121280431,0.706449189,0.963643441,0.35559577,41,42
0.028147778,0.118457952,0.700813936,0.962777821,0.35226983,42,43
0.027478652,0.115769445,0.695241473,0.96191331,0.35519495,43,44
0.026840769,0.113205911,0.689731564,0.961049567,0.35159918,44,45
0.026232239,0.110761955,0.684277652,0.960186933,0.34853165,45,46
0.025650886,0.108426364,0.678881713,0.959324982,0.34775502,46,47
0.025095211,0.106196941,0.673541456,0.958463969,0.35930753,47,48
0.024563432,0.104062312,0.668256249,0.957604236,0.36563333,48,49
0.024054179,0.102017091,0.663027988,0.956745272,0.3745638,49,50
0.023566273,0.100055307,0.657856553,0.955886989,0.37756734,50,51
0.023098121,0.098168266,0.652745382,0.955029731,0.3712939,51,52
0.022648521,0.09635416,0.647689143,0.954173667,0.37154965,52,53
0.022216468,0.094611515,0.64268428,0.953318542,0.35872017,53,54
0.021801093,0.092933944,0.637729809,0.952464014,0.34179084,54,55
0.0214012,0.091317543,0.632826398,0.951610681,0.32837202,55,56
0.021016114,0.089762798,0.627976024,0.950757945,0.32049917,56,57
0.020645048,0.088266477,0.623176474,0.949906488,0.31873245,57,58
0.020287147,0.086825695,0.618426288,0.949055544,0.32204711,58,59
0.019941922,0.085434371,0.61372511,0.948206221,0.3287395,59,60
0.019608617,0.084089511,0.609074125,0.947357324,0.33998288,60,61
0.019286699,0.082789741,0.60447116,0.946510134,0.35442298,61,62
0.018975211,0.081535146,0.599916216,0.945663371,0.36238352,62,63
0.01867396,0.08032134,0.595409135,0.944817375,0.36932044,63,64


==> data/EnergyValues_Pubmed.csv <==
coraGAT_omega1,coraGAT_omega01,coraGAT_omega001,coraGAT_omega0001,coraGAT_omegamix,layer,layertick
1,1,1,1,1,0,1
0.521284363,0.920974175,0.991386806,0.999142132,0.73632252,1,2
0.356566576,0.850650351,0.982865638,0.998285444,0.65241919,2,3
0.265198415,0.787894388,0.974442268,0.99742964,0.61241995,3,4
0.217798269,0.731692831,0.966115665,0.996574623,0.58645107,4,5
0.182413036,0.68133552,0.957893764,0.995720392,0.56501219,5,6
0.158510064,0.636060318,0.949759355,0.994867045,0.55036627,6,7
0.139262962,0.595298096,0.941726866,0.994014485,0.53182125,7,8
0.124431377,0.55848321,0.933782385,0.993163203,0.50852205,8,9
0.112097379,0.525119106,0.925923437,0.992313395,0.48138102,9,10
0.101978917,0.494908288,0.918164864,0.991464569,0.45618586,10,11
0.093368,0.467363645,0.91048863,0.990616531,0.43072502,11,12
0.086050842,0.442269861,0.902897415,0.989769278,0.40574818,12,13
0.079697084,0.419359517,0.89539462,0.988922517,0.38865555,13,14
0.074171573,0.398365065,0.887971486,0.988077034,0.3769053,14,15
0.069296667,0.379098445,0.880640583,0.987232828,0.36968222,15,16
0.064979632,0.361376316,0.873385838,0.986389507,0.36428867,16,17
0.061121883,0.345076726,0.866215286,0.985546972,0.35802267,17,18
0.057661571,0.330018237,0.859126817,0.984705519,0.35123745,18,19
0.054538376,0.31611284,0.852119399,0.98386436,0.34442569,19,20
0.051706602,0.303234368,0.845185355,0.983024971,0.33766736,20,21
0.049128132,0.291306537,0.838341225,0.982185483,0.33548636,21,22
0.046771576,0.280241908,0.831567429,0.981348256,0.3323833,22,23
0.044610569,0.269932285,0.824870666,0.980511619,0.33416175,23,24
0.042621379,0.260332838,0.818252119,0.979676554,0.33805991,24,25
0.04078539,0.251380278,0.81170468,0.978841391,0.33739866,25,26
0.039086059,0.243020791,0.805232315,0.978008489,0.3366938,26,27
0.037508934,0.235188648,0.798827862,0.977175095,0.3375313,27,28
0.036041868,0.227851252,0.792500183,0.976342782,0.34165007,28,29
0.034673232,0.220972904,0.78623882,0.975512141,0.34026808,29,30
0.033394387,0.214487397,0.780048975,0.974681695,0.34000697,30,31
0.032197708,0.208374401,0.773935854,0.973852626,0.34161431,31,32
0.031075039,0.202601765,0.767880081,0.973024049,0.33331128,32,33
0.030019858,0.197146257,0.761896086,0.972195766,0.33380099,33,34
0.029026011,0.191981303,0.75597892,0.971369547,0.32562056,34,35
0.028089725,0.187088698,0.750122453,0.97054382,0.33214887,35,36
0.027204393,0.182438791,0.744330652,0.969719371,0.3256433,36,37
0.026367072,0.178025167,0.738603774,0.968895806,0.31739796,37,38
0.025573597,0.17382743,0.732938213,0.968073715,0.31560582,38,39
0.024820762,0.169836185,0.727335257,0.967252509,0.30520425,39,40
0.024105692,0.166032826,0.721794597,0.966432188,0.31211008,40,41
0.023425574,0.162406406,0.716312625,0.965612358,0.30269567,41,42
0.02277817,0.158945816,0.710894959,0.964793806,0.29445191,42,43
0.022160729,0.15563635,0.705529799,0.963975352,0.28922691,43,44
0.021570955,0.152475442,0.700226315,0.96315798,0.27358566,44,45
0.021007638,0.149445788,0.694978532,0.962342573,0.2545816,45,46
0.020468557,0.146540177,0.689786244,0.961528149,0.2350795,46,47
0.019952644,0.143753808,0.684654757,0.960713921,0.22732757,47,48
0.019458158,0.141077744,0.679575311,0.959901168,0.21662702,48,49
0.018983939,0.138506217,0.674548938,0.959087924,0.21346159,49,50
0.018528254,0.136033063,0.669581666,0.958277333,0.21089689,50,51
0.018090526,0.133649994,0.66466283,0.957466742,0.20553763,51,52
0.017669411,0.131354412,0.65979655,0.956657528,0.21167933,52,53
0.017264147,0.129139383,0.654981282,0.955849198,0.20748214,53,54
0.016873787,0.127002587,0.650217643,0.955041556,0.19989826,54,55
0.016497169,0.124939785,0.645509654,0.954234798,0.19518101,55,56
0.016134211,0.12294646,0.640848759,0.953427648,0.19458596,56,57
0.015783506,0.121021091,0.636231663,0.952623544,0.19809221,57,58
0.015444642,0.11915875,0.631669493,0.95182003,0.2041547,58,59
0.015117236,0.117355562,0.627149421,0.951017303,0.21080956,59,60
0.014800694,0.115609342,0.622681752,0.950214378,0.21962721,60,61
0.014493987,0.113917497,0.618259529,0.94941283,0.23033608,61,62
0.014197287,0.112276915,0.61388234,0.948612658,0.23471546,62,63
0.013909705,0.110685773,0.609558224,0.947813371,0.23950379,63,64


==> data/EulerVerification.csv <==
Difference,1/L,layer,ttt
0.3383,0.25,4,2
0.144,0.125,8,4
0.06699,0.0625,16,8
0.03236,0.03125,32,16
0.0159,0.015625,64,32
0.00788,0.0078125,128,64
0.00392,0.00390625,256,


==> data/omegaGCNvsGCN_citeseer.csv <==
gcn,omegagcn,layer,,
70.8,71.3,0,,2
67.6,71.6,1,,4
30.2,72.1,2,,8
18.3,72.4,3,,16
25,73.3,4,,32
20,73.3,5,,64


==> data/omegaGCNvsGCN_cora.csv <==
gcn,omegagcn,layer,,
81.1,82.6,0,,2
80.4,83.8,1,,4
69.5,84.2,2,,8
64.9,84.4,3,,16
60.3,85.5,4,,32
28.7,85.9,5,,64


==> data/omega_sum.csv <==
nlayer,cora,citeseer,pubmed,layer,single_cora,single_citeseer,single_pubmed,XXX1,cora_avg,citeseer_avg,pubmed_avg,XXX2,avg_single_cora,avg_single_citeseer,avg_single_pubmed,ref
2,1.8333,1.9438,1.998,0,1.934854016,1.892953753,1.985418084,,0.91665,0.9719,0.999,,0.967427008,0.946476877,0.992709042,0.5
4,2.0049,2.2848,2.536201,1,2.161340964,1.739038185,1.92663565,,0.501225,0.5712,0.63405025,,0.540335241,0.434759546,0.481658913,0.25
8,2.3682,2.1558,2.656537,2,1.88977509,1.965891778,2.08812833,,0.296025,0.269475,0.332067125,,0.236221886,0.245736472,0.261016041,0.125
16,2.4624,1.8352,2.51104,3,2.07393486,1.765249383,2.24133511,,0.1539,0.1147,0.15694,,0.129620929,0.110328086,0.140083444,0.0625
32,2.30105,1.8151,2.63513963,4,2.05369095,1.689614238,2.180518033,,0.071907813,0.056721875,0.082348113,,0.064177842,0.052800445,0.068141189,0.03125
64,2.2446,2.1778,2.414851,5,1.921081795,1.775609345,2.3435081,,0.035071875,0.034028125,0.037732047,,0.030016903,0.027743896,0.036617314,0.015625

